Quantum phase transition in a dimerized chain with hexamer distortion

We consider the dimerized spin-1/2 Heisenberg chain with spin hexameric distortion of the exchange pattern and study the zero-temperature phase diagram in the parameter space $(J_{1}, J_{2}, J_{3})$ by continuum-limit bosonization approach and the exact diagonalization method. The phase diagram is rich and has two gaped dimer phases. We obtain an estimate of the critical line separating the different gapped dimer phases by the bosonization approach. The existence of the transition line and the difference between dimer phases is checked numerically. The behavior of the energy gap and the dimer order parameter supports the exact location of the gapless line.

==> readme.txt <==
%%
%% This is file `readme.txt', describing the 
%% ====================================================================
%% LaTeX class for physica status solidi
%%
%% read-me file  (C) WILEY-VCH Verlag GmbH \& Co. KGaA, Weinheim
%%---------------------------------------------------------------------

This directory contains the LaTeX2e support for
physica status solidi (pss)

The following files are part of the macro package:

  readme.txt            This file.

  wiley2sp.cls          The document class file for two-column journals at
                        WILEY-VCH Verlag GmbH \& Co. KGaA, Weinheim.
  w2sp-pss.clo          The class option file for physica status solidi (pss).
  pss.bst               A BibTeX style file for physica status solidi (pss).

  pss-demo.tex     A fill-in-form for a standard article with usage comments.
  pss-demo.pdf     The same file after being run through (La)TeX.
  pss-demo.bib          The bibliography database for that.
  empty2h.eps/.pdf      A simple figure depicting a rectangle with diagonal 
  empty2w.eps/.pdf      lines; needed to run pss_demo_2010.tex through LaTeX.

  pss_guidelines_latex_2010.tex    Manuscript preparation guidelines for authors of physica status solidi,
  pss_guidelines_latex_2010.pdf    written using the pss-demo.tex as a template.

  w-greek.sty           Style file for slanted and upright greek letters
  w-greek.tex           Example file for the usage of w-greek.sty

     			Auxiliary LaTex styles used (including sources in the sub-folder). 
  subfig.sty		Most contemporary TeX installations should contain these anyway.
  caption.sty		The subfig and caption packages are also freely available from 
  caption3.sty          CTAN (Comprehensive TeX Archive Network) at
  Additional packages   <http://www.ctan.org/tex-archive/macros/latex/contrib/caption/> and 
     			<http://www.ctan.org/tex-archive/macros/latex/contrib/subfig/>. 
                        Further information can be found here:
  			<http://www.ctan.org/cgi-bin/ctanPackageInformation.py?id=caption> and 
  			<http://www.ctan.org/cgi-bin/ctanPackageInformation.py?id=subfig>, rsp.
			The general TeX-Catalogue listing all packages available on CTAN is at
			<http://www.ctan.org/tex-archive/help/Catalogue/bytopic.html>  


INSTALLATION

Make sure the files wiley2sp.cls, w2sp-pss.clo, pss.bst, w-greek.sty, caption.sty, caption3.sty, and subfig.sty are in a place where LaTeX can find them (e.g. the directory where your manuscript file resides). 


GETTING STARTED

Take a look at the intended output in pss-demo.pdf. 
For own experiments you can run the file pss-demo.tex through LaTeX (and possibly BibTex). 
Then simply replace its dummy-text by your own input.

\endinput
%%
%% End of file `readme.txt'.

